Attack-aware Security Function Chain Reordering

Attack-awareness recognizes self-awareness for security systems regarding the occurring attacks. More frequent and intense attacks on cloud and network infrastructures are pushing security systems to the limit. With the end of Moore's Law, merely scaling against these attacks is no longer economically justified. Previous works have already dealt with the adoption of Software-defined Networking and Network Function Virtualization in security systems and used both approaches to optimize performance by the intelligent placement of security functions. However, these works have not yet considered the sequence in which traffic passes through these functions. In this work, we make a case for the need to take this ordering into account by showing its impact. We then propose a reordering framework and analyze what aspects are necessary for modeling security service function chains and making decisions regarding the order based on those models. We show the impact of the order and validate our framework in an evaluation environment. The effect can extend to multiple orders of magnitude, and the framework's evaluation proves the feasibility of our concept.

==> data/05_dynamic-reordering/ordering-effect/single-application-performance_direct.csv <==
load,perf,error
0,0,0
2000,186000,3603
4000,356000,7107
6000,534000,3592
8000,712000,6115
10000,879914,1491
12000,1068000,19436
14000,1245933,19293
16000,1398098,14589
18000,1364232,4316
20000,1322815,2123
22000,1336232,3720


==> data/05_dynamic-reordering/ordering-effect/single-application-performance_dps-attack.csv <==
load,direct,direct_error,dps,dps_error
0,120000,352,119872,1029
500,120000,1217,119872,2277
1000,120000,1939,119907,1588
1500,119994,1128,119905,1243
2000,117861,1570,117902,334
2500,112258,526,117883,1049
3000,14472,368,117884,3133
3500,13619,650,119882,2379
4000,13715,201,116277,1731
4500,12645,228,117245,3002
5000,14473,331,115471,2878
5500,13620,541,116621,3150
6000,13716,551,67239,414
6500,12646,74,33049,1436


==> data/05_dynamic-reordering/ordering-effect/single-application-performance_dps.csv <==
load,perf,error
0,0,0
500,44000,3603
1000,88985,7107
1500,133474,3592
2000,177853,6115
2500,222490,1491
3000,258982,19436
3500,216988,19293
4000,174466,14589
4500,249901,4316
5000,198138,2123
5500,259112,3720
100000,259112,0

==> data/05_dynamic-reordering/ordering-effect/single-application-performance_firewall-http.csv <==
load,direct,direct_error,fw,fw_error
0,120000,84,120000,952
1000,120000,2268,120000,268
2000,83830,1278,120000,523
3000,80000,230,120000,772
4000,77769,520,120000,999
5000,72000,277,120000,792
6000,60000,2024,120000,719
7000,50000,2492,118000,2303
8000,40000,1536,118000,634
9000,32000,1316,120000,2131
10000,17978,608,120000,1018
11000,19796,752,120000,1404
12000,17372,666,120000,1394
13000,17877,581,120000,531
14000,17877,658,120000,558


==> data/05_dynamic-reordering/ordering-effect/single-application-performance_firewall-udp.csv <==
load,direct,direct_error,fw,fw_error
0,122000,1870,122000,1674
500,124000,4,126000,1907
1000,112204,482,82985,458
1500,54289,592,30974,371
2000,27825,242,16223,8
2500,16832,216,12137,85
3000,12689,464,9057,142
3500,9544,398,8213,211
4000,6122,298,3637,8
4500,6697,179,4296,104
5000,6201,28,5820,216


==> data/05_dynamic-reordering/ordering-effect/single-application-performance_firewall.csv <==
load,perf,error
0,0,0
2000,176000,3603
4000,352000,7107
6000,522000,3592
8000,712000,6115
10000,870000,1491
12000,1056000,19436
14000,1217962,19293
16000,1352155,14589
18000,1336748,4316
20000,1309150,2123
22000,1277991,3720


==> data/05_dynamic-reordering/ordering-effect/single-application-performance_ids-attack.csv <==
load,direct,direct_error,ids,ids_error
0,124000,5819,122000,261
500,124000,2611,124000,5322
1000,84003,3660,47955,1470
1500,38362,84,23664,1000
2000,25521,562,15558,630
2500,15358,437,9184,158
3000,12921,611,7141,266
3500,8953,216,7620,21
4000,7152,139,1490,30
4500,7801,375,5283,94
5000,6163,104,5183,61


==> data/05_dynamic-reordering/ordering-effect/single-application-performance_ids.csv <==
load,perf,error
0,0,0
1000,88987,3603
2000,177187,7107
3000,265183,3592
4000,236769,6115
5000,145966,1491
6000,154919,19436
100000,154919,0

==> data/05_dynamic-reordering/ordering-effect/ssfc-performance_http-flood_firewall-vs-idps_throughput.csv <==
Load,IDPS_FW,IDPS_FW_Error,FW_IDPS,FW_IDPS_Error
0,118000,2207,112387,905
1000,112009,3269,113763,280
2000,92082,4566,107721,1916
3000,94233,870,109991,417
4000,77352,307,114247,2036
5000,56863,2118,111315,1253
6000,54136,680,109976,1420
7000,36865,1830,112019,2009
8000,33217,571,115568,1307
9000,28185,443,111134,521
10000,25146,1042,113224,2000
11000,24341,792,106761,862
12000,23634,120,112586,30
13000,28179,25,113224,404
14000,24341,10,115369,1256


==> data/05_dynamic-reordering/ordering-effect/ssfc-performance_intrusion-flood_firewall-vs-idps_throughput.csv <==
Load,IDPS_FW,IDPS_FW_Error,FW_IDPS,FW_IDPS_Error
0,124000,657,122000,603
500,124000,307,31732,373
1000,43442,353,7238,44
1500,21089,536,5004,0
2000,14911,56,4862,95
2500,10089,63,1273,16
3000,5257,7,2344,24
3500,5476,158,1564,2
4000,5670,260,6748,88
4500,5475,54,7007,24
5000,5224,174,7267,41


==> data/05_dynamic-reordering/ordering-effect/ssfc-performance_syn-flood_dps-vs-firewall_throughput.csv <==
Load,FW_DPS,FW_DPS_Error,DPS_FW,DPS_FW_Error
0,121962,173,121985,2311
500,121942,280,123914,565
1000,121914,1351,123930,1442
1500,121893,1201,123928,1975
2000,121877,2015,123775,1112
2500,106412,1320,121919,199
3000,100685,1516,121882,1813
3500,36508,322,115849,476
4000,28113,1108,111361,1908
4500,27914,249,94793,2804
5000,27241,347,90077,708
5500,10881,420,72374,988
6000,3688,170,51749,2548
6500,3042,34,44803,2133


==> data/05_dynamic-reordering/ordering-effect/ssfc-performance_syn-flood_dps-vs-idps_throughput.csv <==
Load,DPS_IDPS,DPS_IDPS_Error,IDPS_DPS,IDPS_DPS_Error
0,121992,1743,123968,1848
500,123952,998,11560,17
1000,123487,1795,4319,22
1500,123901,1966,3989,125
2000,123908,317,4039,128
2500,123897,689,4029,143
3000,123882,251,4347,100
3500,121870,3558,4131,127
4000,113662,3352,3960,113
4500,106433,2449,3831,66
5000,103728,4063,4180,154
5500,94168,3363,4227,205
6000,80695,2823,4008,46
6500,76719,2348,3855,191


==> data/05_dynamic-reordering/ordering-effect/ssfc-performance_udp-flood_firewall-vs-idps_throughput.csv <==
Load,IDPS_FW,IDPS_FW_Error,FW_IDPS,FW_IDPS_Error
0,124000,2130,123333,1812
500,2720,129,115275,1840
1000,2489,41,63457,1878
1500,1154,45,20950,740
2000,980,40,9979,209
2500,2315,35,5371,168
3000,1314,55,4130,70
3500,1656,14,4227,145
4000,2292,47,2646,102
4500,1002,15,3700,119
5000,3347,53,4073,115

